Momentum deposition of supernovae with cosmic rays

The cataclysmic explosions of massive stars as supernovae are one of the key ingredients of galaxy formation. However, their evolution is not well understood in the presence of magnetic fields or cosmic rays (CRs). We study the expansion of individual supernova remnants (SNRs) using our suite of 3D hydrodynamical (HD), magnetohydrodynamical (MHD) and CRMHD simulations generated using RAMSES. We explore multiple ambient densities, magnetic fields and fractions of supernova energy deposited as CRs ($\chi_{\rm CR}$), accounting for cosmic ray anisotropic diffusion and streaming. All our runs have comparable evolutions until the end of the Sedov-Taylor phase. However, our CRMHD simulations experience an additional CR pressure-driven snowplough phase once the CR energy dominates inside the SNR. We present a model for the final momentum deposited by supernovae that captures this new phase: $p_{\rm SNR} = 2.87\times 10^{5} (\chi_{\text{CR}} + 1)^{4.82}\left(\frac{n}{\text{cm}^{-3}}\right)^{-0.196} M_{\odot}$ km s$^{-1}$. Assuming a 10% fraction of SN energy in CRs leads to a 50% boost of the final momentum, with our model predicting even higher impacts at lower ambient densities. The anisotropic diffusion of CRs assuming an initially uniform magnetic field leads to extended gas and cosmic ray outflows escaping from the supernova poles. We also study a tangled initial configuration of the magnetic field, resulting instead in a quasi-isotropic diffusion of CRs and earlier momentum deposition. Finally, synthetic synchrotron observations of our simulations using the POLARIS code show that the local magnetic field configuration in the interstellar medium modifies the overall radio emission morphology and polarisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
